Gradient Based Biobjective Shape Optimization to Improve Reliability and Cost of Ceramic Components

We consider the simultaneous optimization of the reliability and the cost of a ceramic component in a biobjective PDE constrained shape optimization problem. A probabilistic Weibull-type model is used to assess the probability of failure of the component under tensile load, while the cost is assumed to be proportional to the volume of the component. Two different gradient-based optimization methods are suggested and compared at 2D test cases. The numerical implementation is based on a first discretize then optimize strategy and benefits from efficient gradient computations using adjoint equations. The resulting approximations of the Pareto front nicely exhibit the trade-off between reliability and cost and give rise to innovative shapes that compromise between these conflicting objectives.

==> Data/RM01_moda.txt <==
level V1	V2
"1"	0.00132504535554398	0.169006734401845
"2"	0.0011187863031739	0.174296716601323
"3"	0.00109714609009212	0.177784817157023
"4"	0.00106601505390083	0.180723297031942
"5"	0.00104175410037659	0.182878150355639
"6"	0.00104139457627547	0.184542138196684
"7"	0.00102610350522279	0.185899673259722
"8"	0.00101825320934445	0.187119965813399
"9"	0.001008193643443	0.188084492988564
"10"	0.00102187887867795	0.188912976115544
"11"	0.00101527987417515	0.189632527479652
"12"	0.00100955286419131	0.190263797410544
"13"	0.000998131657727939	0.190895147595957
"14"	0.00101726404184479	0.191393758150319
"15"	0.00101323548155685	0.191837265856783
"16"	0.0010096246238397	0.192236567327125


==> Data/RM01_modahist.txt <==
level V1 V2
% ""	0.453867331486889	0.200000000000001
%"fx_unscal"	0.334304809955097	0.193154078921426
%"fx_unscal"	0.278301391983317	0.190031421016201
%"fx_unscal"	0.226802106389054	0.187120906346552
%"fx_unscal"	0.180728104245201	0.184472151495653
"fx_unscal"	0.159730256043589	0.183306597758723
"fx_unscal"	0.140505272688451	0.182232575940245
"fx_unscal"	0.123159536411821	0.181256630445442
"fx_unscal"	0.107773484216341	0.180384109734453
"fx_unscal"	0.0943888521729188	0.179618600194976
"fx_unscal"	0.0829961449715186	0.178961124396261
"fx_unscal"	0.0735221515263457	0.178409422590097
"fx_unscal"	0.0694521827714312	0.178183358472932
"fx_unscal"	0.0657999059440754	0.177980161089737
"fx_unscal"	0.06253387226414	0.177798249020522
"fx_unscal"	0.0596188345162881	0.177635804433967
"fx_unscal"	0.0570165597198434	0.177490807742224
"fx_unscal"	0.0546867157591754	0.177361167309124
"fx_unscal"	0.0507112009273852	0.177128153012604
"fx_unscal"	0.0473726374595894	0.17693574774685
"fx_unscal"	0.04439712669446	0.176767794453895
"fx_unscal"	0.0390915299931579	0.176457744970121
"fx_unscal"	0.0338687507844013	0.176162985949814
"fx_unscal"	0.0291443410886139	0.175897077856566
"fx_unscal"	0.0249950286386533	0.175663058313119
"fx_unscal"	0.0213648137329947	0.175458357331506
"fx_unscal"	0.0182058073477319	0.175279694579923
"fx_unscal"	0.0154687279723556	0.175124548469698
"fx_unscal"	0.0131072323354722	0.174990673581363
"fx_unscal"	0.011078586724435	0.174875081873617
"fx_unscal"	0.00934297542900435	0.174775959812521
"fx_unscal"	0.00786408150433921	0.174691734117187
"fx_unscal"	0.00660924294709481	0.174620557556038
"fx_unscal"	0.00554931732329262	0.17455965836372
"fx_unscal"	0.00465779249368272	0.174508739618592
"fx_unscal"	0.00391139285807592	0.174466654653873
"fx_unscal"	0.00328983253768553	0.174431152286612
"fx_unscal"	0.00279185063774934	0.174402059044201
"fx_unscal"	0.00244360800923812	0.174382534937765
"fx_unscal"	0.00218788756484329	0.174367826502039
"fx_unscal"	0.00199327177295213	0.174355674348505
"fx_unscal"	0.00184087887029619	0.174348422685648
"fx_unscal"	0.00160988506424741	0.174333728292442
"fx_unscal"	0.00145741954435908	0.174323147557163
"fx_unscal"	0.00135145800663767	0.174314073574785
"fx_unscal"	0.00127507860779991	0.174308395978182
"fx_unscal"	0.00121855324355029	0.174307155559256
"fx_unscal"	0.001176075930737	0.174304553467497
"fx_unscal"	0.00114370866664456	0.174300985998397
"fx_unscal"	0.0011187863031739	0.174296716601323


==> Data/RM01_wsm.txt <==
V1                      V2
0.00628642587582701	    0.119057531107808
0.00481763826282873	    0.12534762612515
0.00386989812386961	    0.130932555461196
0.00323266332817947	    0.13551242350698
0.00269879329456956	    0.140868670131301
0.00227968761622789	    0.146152843217973
0.00194970959124313	    0.151148050655687
0.00167777126657568	    0.15614121054517
0.00144919934915186	    0.161205597371257
0.00123996065313321	    0.166987248743939
0.00106192720380636	    0.172968952855947
0.000899411323172636	0.179778866325113
0.00075101863016599	    0.18766506002071
0.000615054249408687	0.197090098775131
0.000486452092855204	0.209286486638988
0.00036280349850509	    0.226764394316477


==> Data/RM01_wsmhist.txt <==
V1	V2
%0.453867331486889	0.200000000000001
%0.388922956049332	0.201793836865317
%0.333208468364458	0.203586019699795
%0.28539872913934	0.205376513049735
%0.244364409920552	0.207165288188543
%0.209141904776594	0.208952325119257
%0.178908073125584	0.210737615182041
%0.152959002520913	0.212521164440378
%0.130692122297022	0.214302998071979
%0.111591115342813	0.216083166058478
%0.0952409380092418	0.217858476249398
%0.0814782962058901	0.219597667393309
%0.0698642636173656	0.221302117569626
%0.0600405535090338	0.222973177695886
%0.0517134739120765	0.224612186967647
%0.0446413221552764	0.226220488996687
%0.0386244272876635	0.227799448843537
%0.033497243128448	0.229350471087064
%0.0291220383443823	0.230875018996026
%0.0253838369703405	0.232374634753522
%0.0221863430860541	0.233850960520833
%0.0194486439872172	0.235305759898463
%0.0171025322925992	0.236740939010794
%0.0150903227405079	0.238158565997339
%0.0133630666698515	0.239560887124547
%0.011879088322839	0.240950337019496
%0.0106027836235207	0.242329539674775
0.00950363500154238	0.243701295922389
0.00855540587298881	0.245068552134671
0.00773548599459239	0.246434344181584
0.00702436433626736	0.247801710434673
0.00640520954788678	0.249173568282187
0.00586353967935442	0.2505525507595
0.00538696288709615	0.251940803966045
0.00496497008387524	0.253339752187234
0.00458875988956335	0.254749845772331
0.00425107706970117	0.256170315672912
0.00394604896885019	0.25759896596805
0.00366901054356704	0.259032038865761
0.00341631654679363	0.260464183022769
0.00297406544985374	0.263312906206822
0.00259994746675622	0.266092709184157
0.00228455739704922	0.26871926191391
0.00202089892510442	0.271107404060703
0.00180241610324374	0.273185567567968
0.00162259399421597	0.274903434965513
0.00147519787219575	0.276232932290274
0.00135457914680746	0.277165281662352
0.00116501365944467	0.278248127797135
0.00103942370076131	0.277782204333566
0.00087910445333097	0.274253720110681
0.000816936988153642	0.266500426868535
0.000789932790570186	0.256972338378586
0.000775720051198674	0.246735048418608
0.000767362590968207	0.236255879529829
0.000764465139270504	0.225562583575003
0.000768678190271296	0.214851578174517
0.000787237901357167	0.203742689020565
0.000825977723755233	0.193532631986535
0.000832491895950378	0.191951826613584
0.000868458791092273	0.18674265330576
0.000897662874137714	0.183648719675905
0.000905679769793443	0.182743169754911
0.000921492335801824	0.181347763408906
0.000935450484656807	0.180212733686598
0.000953029767734365	0.178923944781924
0.00096808935730365	0.177905498457417
0.000975498325183548	0.177424796470776
0.000990068183762903	0.176546180767672
0.000996409987491005	0.176178972981469
0.00100854094930381	0.175512871498072
0.00101365749881195	0.175240775823578
0.00102326095891238	0.174751023587035
0.00102720256712945	0.174554627559854
0.00103449158966013	0.17420350052238
0.00103741774398301	0.174064636043797
0.00104277050364488	0.173817634225995
0.0010448825870965	0.173720822937686
0.00104677723107444	0.173634995636956
0.00105022552744613	0.173481812511385
0.00105156218234118	0.173422493674557
0.001053991322768	0.173316499791685
0.00105445442486116	0.173295933984458
0.00105625462342705	0.173217829479815
0.00105695919371235	0.173187104619398
0.00105822991292439	0.173132077606179
0.00105873164213704	0.17311010651293
0.00105964304755338	0.173070440019213
0.00106000780588745	0.173054269037981
0.001060678928347	0.173024758585949
0.00106081282330331	0.173018589141196
0.0010618856643076	0.172971039420442


==> Data/RM02_moda.txt <==
level V1 V2
"1" 0.331743476110563 0.175853739723793
"2" 0.32154182911223 0.179716391319067
"3" 0.311659226740773 0.182541058242615
"4" 0.305221342615599 0.184661238273901
"5" 0.30407398896148 0.186317096904706
"6" 0.302442323125583 0.187676278464737
"7" 0.300995884024783 0.188773551554451
"8" 0.302584288706723 0.189736431009831
"9" 0.302826778642463 0.190520347340328
"10" 0.303311075998309 0.191193511711737
"11" 0.301027565320994 0.191765573065387
"12" 0.300046835196127 0.192268781199851
"13" 0.303573264820024 0.192735335207796
"14" 0.302542286185272 0.193131954342991
"15" 0.30418097673457 0.193495839615305


==> Data/RM02_wsm.txt <==
V1                  V2
1.12101224097579	0.122248087095343
0.908996798352309	0.128349630346781
0.767643724506004	0.133604383583881
0.67470313200776	0.138707949408101
0.593401719144692	0.142646189136578
0.534964577093333	0.147789170430187
0.481938338455424	0.151647772927598
0.444069131038945	0.156875924064146
0.408025481656464	0.161373809969588
0.377367666697177	0.166578091758009
0.350013433600156	0.172666507823266
0.323246357464224	0.179059188836481
0.293842128614426	0.188445327938195
0.196668758449793	0.225934698214632
0.0898046899354953	0.280727568167306
0.0439513274405705	0.333251728394317

